Comparison of substructured non-overlapping domain decomposition and overlapping additive Schwarz methods for large-scale Helmholtz problems with multiple sources

Solving large-scale Helmholtz problems discretized with high-order finite elements is notoriously difficult, especially in 3D where direct factorization of the system matrix is very expensive and memory demanding, and robust convergence of iterative methods is difficult to obtain. Domain decomposition methods (DDM) constitute one of the most promising strategy so far, by combining direct and iterative approaches: using direct solvers on overlapping or non-overlapping subdomains, as a preconditioner for a Krylov subspace method on the original Helmholtz system or as an iterative solver on a substructured problem involving field values or Lagrange multipliers on the interfaces between the subdomains. In this work we compare the computational performance of non-overlapping substructured DDM and Optimized Restricted Additive Schwarz (ORAS) preconditioners for solving large-scale Helmholtz problems with multiple sources, as is encountered, e.g., in frequency-domain Full Waveform Inversion. We show on a realistic geophysical test-case that, when appropriately tuned, the non-overlapping methods can reduce the convergence gap sufficiently to significantly outperform the overlapping methods.

==> conv_final_double_l2_error_ddm_field_3_g_3_oo0_alpha_0.0_pi_ndom_256.csv <==
0.892159;2.2874e-05
0.823229;1.69913e-05
0.778495;1.4117e-05
0.734974;1.17825e-05
0.692212;1.0165e-05
0.653181;9.00889e-06
0.616013;7.91355e-06
0.581079;7.09172e-06
0.547474;6.37797e-06
0.516948;5.73493e-06
0.487168;5.16003e-06
0.459656;4.64324e-06
0.434208;4.20171e-06
0.410764;3.82515e-06
0.388496;3.49047e-06
0.367521;3.1954e-06
0.34826;2.93741e-06
0.330015;2.70507e-06
0.313051;2.49151e-06
0.297521;2.29875e-06
0.282156;2.12659e-06
0.267446;1.9748e-06
0.253088;1.84324e-06
0.23946;1.72322e-06
0.226546;1.61402e-06
0.214486;1.51684e-06
0.202136;1.42735e-06
0.191106;1.34566e-06
0.180603;1.26901e-06
0.170146;1.19661e-06
0.160409;1.13047e-06
0.151538;1.06817e-06
0.143454;1.00996e-06
0.135415;9.53122e-07
0.127531;8.98293e-07
0.120786;8.51482e-07
0.114692;8.08923e-07
0.108886;7.68308e-07
0.103508;7.28546e-07
0.0984971;6.90423e-07
0.0933935;6.546e-07
0.0888663;6.23814e-07
0.0848565;5.96437e-07
0.0810615;5.68975e-07
0.0773048;5.42049e-07
0.0737271;5.17459e-07
0.0704112;4.95192e-07
0.0674838;4.74135e-07
0.0646079;4.53925e-07
0.0619785;4.35267e-07
0.0595786;4.1762e-07
0.0573211;4.00689e-07
0.0551868;3.85242e-07
0.0531808;3.71067e-07
0.0512155;3.57374e-07
0.0493241;3.44091e-07
0.0475529;3.31846e-07
0.0458975;3.20386e-07
0.0442975;3.09221e-07
0.0426974;2.98208e-07
0.041159;2.87641e-07
0.0397299;2.77846e-07
0.0383517;2.68371e-07
0.0369871;2.59071e-07
0.0356289;2.50157e-07
0.0343222;2.41747e-07
0.0330832;2.33708e-07
0.031904;2.25808e-07
0.0307614;2.18152e-07
0.0296768;2.10872e-07
0.0286454;2.0372e-07
0.0276193;1.96561e-07
0.0265856;1.89239e-07
0.0255371;1.82131e-07
0.0245138;1.75361e-07
0.023533;1.68911e-07
0.022582;1.62804e-07
0.0216681;1.56963e-07
0.020783;1.51273e-07
0.0199087;1.45665e-07
0.0190612;1.40207e-07
0.0182371;1.34938e-07
0.0174599;1.29872e-07
0.0167079;1.24931e-07
0.0159791;1.20097e-07
0.0152562;1.15392e-07
0.0145355;1.10772e-07
0.0138468;1.06285e-07
0.0131969;1.01994e-07
0.0125673;9.78357e-08
0.0119593;9.38118e-08
0.0113713;8.9924e-08
0.0108001;8.62051e-08
0.0102746;8.27166e-08
0.00978673;7.93344e-08
0.00930612;7.59733e-08
0.00883004;7.27081e-08
0.00837712;6.96014e-08
0.00792923;6.66047e-08
0.00751299;6.37358e-08
0.00712344;6.0991e-08


==> conv_final_double_l2_error_ddm_field_3_g_3_oo0_alpha_0.5_pi_ndom_256.csv <==
0.904857;2.39695e-05
0.827824;1.67035e-05
0.764803;1.29844e-05
0.696197;1.02754e-05
0.64044;8.50848e-06
0.579461;7.21396e-06
0.521541;6.14735e-06
0.465653;5.32958e-06
0.415153;4.64752e-06
0.368853;4.04326e-06
0.326804;3.55784e-06
0.289772;3.14066e-06
0.25776;2.78249e-06
0.229038;2.46836e-06
0.203925;2.19591e-06
0.182535;1.95347e-06
0.164476;1.74562e-06
0.148208;1.56165e-06
0.133666;1.40158e-06
0.120761;1.26338e-06
0.109403;1.14431e-06
0.0992916;1.03832e-06
0.0902665;9.43767e-07
0.0823018;8.60354e-07
0.0751056;7.86367e-07
0.0685561;7.20387e-07
0.0626438;6.62332e-07
0.0573996;6.10542e-07
0.0527592;5.65512e-07
0.0486502;5.24319e-07
0.0450461;4.87472e-07
0.0418127;4.54734e-07
0.038902;4.24761e-07
0.0362418;3.9755e-07
0.033798;3.72547e-07
0.0316299;3.50237e-07
0.029675;3.29779e-07
0.0278696;3.11052e-07
0.0261834;2.93768e-07
0.0246114;2.7806e-07
0.0231215;2.63523e-07
0.0217095;2.4998e-07
0.0203726;2.3741e-07
0.0190868;2.25393e-07
0.0178619;2.14165e-07
0.01668;2.03614e-07
0.0155471;1.93665e-07
0.0144701;1.84425e-07
0.0134372;1.75709e-07
0.012429;1.67199e-07
0.0114591;1.58909e-07
0.0105278;1.50921e-07
0.00963856;1.43101e-07
0.00879895;1.35398e-07
0.00801979;1.27959e-07
0.00729812;1.20683e-07
0.00663236;1.1354e-07
0.00602092;1.06638e-07
0.00546683;9.99846e-08
0.00497623;9.36119e-08
0.00453661;8.74537e-08
0.0041475;8.1513e-08
0.00381247;7.59555e-08
0.00351432;7.07249e-08
0.00324722;6.5824e-08
0.00300912;6.1269e-08
0.0027974;5.7008e-08
0.00260406;5.30315e-08
0.00242572;4.93331e-08
0.00226373;4.59234e-08
0.00211256;4.27836e-08
0.00197403;3.9898e-08
0.0018474;3.72297e-08
0.00173047;3.47522e-08
0.00162196;3.24382e-08
0.00152151;3.03158e-08
0.00142572;2.83649e-08
0.00133636;2.65543e-08
0.0012535;2.48785e-08
0.00117399;2.33101e-08
0.00109819;2.18651e-08
0.00102626;2.05338e-08
0.000957763;1.92852e-08
0.000893538;1.81154e-08
0.00083244;1.70237e-08
0.000774917;1.60048e-08
0.000721127;1.50478e-08
0.000668872;1.415e-08
0.00061936;1.32984e-08
0.000572892;1.2497e-08
0.000529603;1.17428e-08
0.000489671;1.10329e-08
0.00045192;1.03636e-08
0.000416036;9.73005e-09
0.000383148;9.13239e-09
0.000352623;8.56877e-09
0.000324467;8.03973e-09
0.000298393;7.54321e-09
0.000274295;7.08208e-09
0.000252172;6.648e-09
0.00023192;6.24079e-09


==> conv_final_double_l2_error_ddm_field_3_g_3_oo2_alpha_0.0_pi_ndom_256.csv <==
0.889786;0.000137606
0.847115;0.00012319
0.795258;9.29981e-05
0.745175;8.09935e-05
0.703181;7.12413e-05
0.662409;6.61267e-05
0.615636;5.80745e-05
0.56728;5.23316e-05
0.527434;4.75818e-05
0.48649;4.33855e-05
0.447912;3.93444e-05
0.413063;3.63966e-05
0.382487;3.39001e-05
0.352093;3.13606e-05
0.326722;2.95758e-05
0.305251;2.82158e-05
0.287519;2.71749e-05
0.272498;2.6391e-05
0.258434;2.57225e-05
0.245735;2.50749e-05
0.233691;2.44481e-05
0.22302;2.3841e-05
0.214267;2.33108e-05
0.205948;2.27933e-05
0.198247;2.22615e-05
0.191373;2.18167e-05
0.183832;2.13535e-05
0.177206;2.09685e-05
0.170281;2.05642e-05
0.163808;2.02655e-05
0.158786;2.00313e-05
0.154893;1.98499e-05
0.151292;1.96479e-05
0.14739;1.9412e-05
0.142578;1.90851e-05
0.137304;1.87788e-05
0.132355;1.85007e-05
0.128079;1.82525e-05
0.124942;1.80359e-05
0.121953;1.77732e-05
0.118958;1.74931e-05
0.115812;1.71885e-05
0.113016;1.69646e-05
0.110148;1.67633e-05
0.107137;1.65902e-05
0.103996;1.63883e-05
0.100642;1.61264e-05
0.0978684;1.58517e-05
0.0953379;1.56092e-05
0.0932072;1.54138e-05
0.0913676;1.52588e-05
0.0896904;1.51217e-05
0.0879381;1.49709e-05
0.0864833;1.48231e-05
0.0851021;1.46734e-05
0.0837857;1.45178e-05
0.0823522;1.43298e-05
0.0809124;1.41338e-05
0.0795132;1.39292e-05
0.0782138;1.3778e-05
0.0769947;1.36724e-05
0.0759026;1.3585e-05
0.0750287;1.34797e-05
0.0741759;1.3332e-05
0.0735687;1.31794e-05
0.0729484;1.30238e-05
0.0723748;1.29075e-05
0.0718224;1.27995e-05
0.0713248;1.27086e-05
0.0706931;1.25832e-05
0.0700729;1.24605e-05
0.0695209;1.23282e-05
0.0690403;1.2215e-05
0.0687026;1.21012e-05
0.0682529;1.19845e-05
0.0675979;1.18524e-05
0.0669332;1.17385e-05
0.0664386;1.16287e-05
0.0659814;1.15261e-05
0.06554;1.14253e-05
0.0649823;1.13263e-05
0.0644339;1.1229e-05
0.063872;1.11278e-05
0.0633933;1.10152e-05
0.0627426;1.08999e-05
0.0619367;1.07858e-05
0.0610979;1.06684e-05
0.0603773;1.05559e-05
0.0596918;1.04411e-05
0.0589442;1.03381e-05
0.0580963;1.02571e-05
0.0573192;1.01782e-05
0.0566919;1.01109e-05
0.0560601;1.0044e-05
0.0555738;9.978e-06
0.0552188;9.91686e-06
0.0548955;9.85945e-06
0.0546022;9.80074e-06
0.0544194;9.74675e-06
0.05419;9.70328e-06
0.0540542;9.65712e-06


==> conv_final_double_l2_error_ddm_field_3_g_3_oo2_alpha_0.5_pi_ndom_256.csv <==
0.886328;9.58979e-05
0.833278;8.42517e-05
0.737656;6.56609e-05
0.650092;5.4135e-05
0.55701;4.361e-05
0.464962;3.42072e-05
0.384841;2.59306e-05
0.317561;2.02146e-05
0.262057;1.56748e-05
0.218292;1.24109e-05
0.183928;9.98207e-06
0.15615;8.15424e-06
0.133832;6.76002e-06
0.11554;5.67933e-06
0.100204;4.81153e-06
0.0874334;4.0936e-06
0.0767883;3.5121e-06
0.0676217;3.02071e-06
0.0600108;2.62261e-06
0.0537029;2.29985e-06
0.0484101;2.04028e-06
0.0440795;1.83018e-06
0.0404223;1.65087e-06
0.0374581;1.50545e-06
0.0349998;1.3862e-06
0.0328708;1.28563e-06
0.0310423;1.20168e-06
0.0293813;1.12886e-06
0.0278418;1.06557e-06
0.0264068;1.01149e-06
0.025025;9.63564e-07
0.0236926;9.20152e-07
0.0223457;8.79188e-07
0.02094;8.38974e-07
0.0194959;8.00028e-07
0.0180251;7.61597e-07
0.0164813;7.22185e-07
0.0148287;6.79432e-07
0.0130305;6.31789e-07
0.0111495;5.79721e-07
0.00924808;5.22976e-07
0.00742323;4.63244e-07
0.00576499;4.03152e-07
0.00434516;3.44265e-07
0.00323522;2.90483e-07
0.00240178;2.43186e-07
0.00179263;2.02943e-07
0.00135806;1.68726e-07
0.00105105;1.39749e-07
0.000835713;1.15363e-07
0.00068102;9.49366e-08
0.000572245;7.83526e-08
0.000492343;6.49414e-08
0.000431181;5.41356e-08
0.000382049;4.54723e-08
0.000340601;3.84213e-08
0.000304857;3.26692e-08
0.000273119;2.78894e-08
0.000244609;2.39362e-08
0.000218792;2.06269e-08
0.000195632;1.78492e-08
0.000174885;1.5481e-08
0.000156264;1.34728e-08
0.000139512;1.17558e-08
0.000124554;1.02744e-08
0.000111284;8.99017e-09
9.95879e-05;7.86535e-09
8.9259e-05;6.88828e-09
8.00092e-05;6.02559e-09
7.17981e-05;5.28593e-09
6.44248e-05;4.64408e-09
5.78039e-05;4.08947e-09
5.17196e-05;3.60351e-09
4.61809e-05;3.18253e-09
4.10855e-05;2.8169e-09
3.63925e-05;2.4927e-09
3.20704e-05;2.2043e-09
2.80605e-05;1.94066e-09
2.44643e-05;1.70749e-09
2.12551e-05;1.49846e-09
1.84069e-05;1.31241e-09
1.58878e-05;1.14731e-09
1.36432e-05;1.00165e-09
1.16406e-05;8.71832e-10
9.90092e-06;7.58836e-10
8.379e-06;6.59199e-10
7.04e-06;5.71243e-10
5.88451e-06;4.95148e-10
4.88643e-06;4.27193e-10
4.05296e-06;3.67276e-10
3.37583e-06;3.15856e-10
2.8172e-06;2.70796e-10
2.35228e-06;2.31378e-10
1.97094e-06;1.97797e-10
1.64837e-06;1.68512e-10
1.38345e-06;1.43301e-10
1.16623e-06;1.21987e-10
9.85636e-07;1.04012e-10
8.35079e-07;8.86454e-11


==> conv_final_double_l2_error_oras_oo0_alpha_0.0_pi_ndom_256.csv <==
1;1
0.868802;0.712406
0.746868;0.52661
0.64636;0.420147
0.551116;0.339992
0.453814;0.271615
0.366297;0.216673
0.293462;0.170268
0.236818;0.134612
0.193436;0.107338
0.1599;0.085211
0.134051;0.0690616
0.113022;0.0562575
0.0962099;0.046503
0.082138;0.0382061
0.0704211;0.0317216
0.061079;0.0266014
0.0535941;0.0226183
0.0472984;0.0192274
0.0422894;0.0165405
0.0381847;0.0142739
0.0349492;0.0124346
0.0323449;0.0109744
0.030173;0.00980176
0.0283232;0.00890041
0.0266775;0.00819485
0.0251313;0.00761419
0.0236296;0.00712478
0.0220869;0.00667863
0.0205481;0.00629489
0.0188838;0.00591583
0.0170991;0.00553643
0.0151643;0.00512389
0.0130721;0.0046723
0.0109207;0.00419887
0.00883155;0.00369901
0.00696561;0.00321221
0.00539175;0.00274952
0.00410913;0.00230984
0.00313639;0.00192104
0.00239493;0.00158818
0.00185648;0.0013002
0.00146673;0.00106444
0.00119202;0.000876306
0.000989501;0.000725753
0.000833885;0.000599931
0.00071356;0.000501196
0.000616886;0.00042019
0.00053966;0.000353028
0.00047384;0.000297359
0.000418674;0.000252541
0.00036783;0.000216737
0.000327992;0.000186589
0.00029124;0.000161354
0.00025816;0.000138849
0.000229022;0.000120465
0.000202692;0.000103884
0.000178971;8.96493e-05
0.000158028;7.78232e-05
0.000139173;6.75815e-05
0.000122481;5.90714e-05
0.000107034;5.17206e-05
9.29599e-05;4.51422e-05
8.02984e-05;3.93227e-05
6.91498e-05;3.42168e-05
5.92879e-05;2.95961e-05
5.07575e-05;2.56465e-05
4.34654e-05;2.2168e-05
3.73097e-05;1.92338e-05
3.19087e-05;1.66174e-05
2.72503e-05;1.43699e-05
2.32726e-05;1.23657e-05
1.9882e-05;1.05956e-05
1.7013e-05;9.05675e-06


==> conv_final_double_l2_error_oras_oo2_alpha_0.5_pi_ndom_256.csv <==
1;1
0.869397;0.663358
0.755437;0.472988
0.654872;0.362071
0.56035;0.28429
0.463588;0.221907
0.374868;0.17391
0.298516;0.13634
0.237066;0.106282
0.190432;0.0834899
0.156247;0.0664659
0.129918;0.0537817
0.109275;0.0438982
0.0924641;0.0363145
0.0788263;0.0299113
0.068008;0.0248904
0.0593612;0.0209296
0.0524117;0.0178567
0.0467242;0.0154269
0.0419521;0.0133817
0.0381059;0.0117297
0.034827;0.0103098
0.0320992;0.00914678
0.0298487;0.00823419
0.0280052;0.00756364
0.0262467;0.00697597
0.0245824;0.00648034
0.0229746;0.00604941
0.0213289;0.00566066
0.0196709;0.00530643
0.0178655;0.00494376
0.0159821;0.00459957
0.0139403;0.00422063
0.0117974;0.0038289
0.00951777;0.00337633
0.00744329;0.00292075
0.0054912;0.00244605
0.00394851;0.00200691
0.00278644;0.00161213
0.00199249;0.0012862
0.00142964;0.00101767
0.0010579;0.000794463
0.000806868;0.000625901
0.000638911;0.000492137
0.000519111;0.000390069
0.000430984;0.000312329
0.000364678;0.000251732
0.000312233;0.000204864
0.000270056;0.000168178
0.000234989;0.000138413
0.000205853;0.000114942
0.000179538;9.76462e-05
0.00015833;8.30675e-05
0.00013887;7.09731e-05
0.000121288;6.00702e-05
0.000105937;5.08124e-05
9.23566e-05;4.27784e-05
8.09133e-05;3.62764e-05
7.10836e-05;3.0979e-05
6.2458e-05;2.66965e-05
5.48612e-05;2.30906e-05
4.77615e-05;1.99638e-05
4.14128e-05;1.73088e-05
3.578e-05;1.50347e-05
3.07244e-05;1.3012e-05
2.63284e-05;1.12482e-05
2.24303e-05;9.64162e-06


==> conv_final_homog_metis_double_l2_error_ddm_field_3_g_3_oo0_alpha_0.0_pi_ndom_256.csv <==
0.934729;6.75056e-06
0.888273;4.72926e-06
0.854924;4.1027e-06
0.827864;3.66531e-06
0.800174;3.32774e-06
0.771785;3.06339e-06
0.744389;2.82772e-06
0.717828;2.62924e-06
0.692701;2.47507e-06
0.667786;2.33201e-06
0.643421;2.20611e-06
0.62027;2.09515e-06
0.597457;1.99324e-06
0.575119;1.8942e-06
0.553139;1.80488e-06
0.530925;1.72114e-06
0.509662;1.642e-06
0.489219;1.56847e-06
0.469728;1.50111e-06
0.451109;1.4367e-06
0.433481;1.37551e-06
0.416824;1.3169e-06
0.401303;1.25975e-06
0.386482;1.20622e-06
0.372156;1.15363e-06
0.358459;1.10341e-06
0.34521;1.0542e-06
0.33272;1.00716e-06
0.320463;9.6181e-07
0.309318;9.1738e-07
0.298551;8.74202e-07
0.287829;8.32477e-07
0.277143;7.91805e-07
0.267274;7.52601e-07
0.25717;7.15941e-07
0.247612;6.80392e-07
0.238125;6.47563e-07
0.229273;6.16206e-07
0.220744;5.87252e-07
0.212711;5.59617e-07
0.204693;5.33912e-07
0.197349;5.09408e-07
0.190156;4.86699e-07
0.183365;4.64708e-07
0.176771;4.44027e-07
0.170327;4.24297e-07
0.163839;4.055e-07
0.157757;3.87479e-07
0.151755;3.70811e-07
0.146061;3.5461e-07
0.140492;3.39436e-07
0.135186;3.24574e-07
0.12983;3.10308e-07
0.124611;2.96243e-07
0.119337;2.83076e-07
0.114142;2.70132e-07
0.10905;2.57967e-07
0.104141;2.46196e-07
0.0993184;2.35165e-07
0.0947188;2.24462e-07
0.0902115;2.14504e-07
0.0858865;2.04736e-07
0.0817379;1.95478e-07
0.0777266;1.86493e-07
0.0738253;1.78005e-07
0.0701556;1.6979e-07
0.0666205;1.6204e-07
0.0632015;1.54504e-07
0.0599558;1.47336e-07
0.056793;1.40347e-07
0.0537911;1.33792e-07
0.050944;1.27476e-07
0.0482301;1.21472e-07
0.0457205;1.15731e-07
0.0433362;1.10314e-07
0.0410413;1.05038e-07
0.038873;1.00014e-07
0.0367593;9.51306e-08
0.0347564;9.05099e-08
0.0328643;8.6088e-08
0.0310697;8.19083e-08
0.0293669;7.78718e-08
0.0277609;7.40782e-08
0.0262175;7.04016e-08
0.0247787;6.69192e-08
0.0233964;6.35714e-08
0.0220946;6.04047e-08
0.0208563;5.73832e-08
0.0196994;5.45377e-08
0.0185865;5.18196e-08
0.0175534;4.92395e-08
0.0165739;4.67913e-08
0.0156499;4.44669e-08
0.0147717;4.22541e-08
0.0139552;4.0171e-08
0.0131733;3.81777e-08
0.012436;3.62746e-08
0.0117394;3.44784e-08
0.0110891;3.27926e-08
0.0104854;3.12028e-08
0.00992722;2.97109e-08


==> conv_final_homog_metis_double_l2_error_ddm_field_3_g_3_oo2_alpha_0.5_pi_ndom_256.csv <==
0.924057;4.49539e-05
0.864501;3.14453e-05
0.813216;2.30774e-05
0.760952;1.81217e-05
0.707829;1.52554e-05
0.652145;1.30905e-05
0.596815;1.15565e-05
0.540007;1.02521e-05
0.482603;9.09562e-06
0.426586;8.00989e-06
0.374471;7.037e-06
0.327286;6.15378e-06
0.285803;5.35684e-06
0.250107;4.65198e-06
0.21991;4.02616e-06
0.194565;3.48795e-06
0.173474;3.03293e-06
0.155733;2.64688e-06
0.140417;2.32127e-06
0.127006;2.04773e-06
0.115088;1.81826e-06
0.104083;1.62383e-06
0.0936441;1.45528e-06
0.0838118;1.30855e-06
0.074372;1.1757e-06
0.0653296;1.05383e-06
0.0567568;9.40565e-07
0.0487701;8.36463e-07
0.0414521;7.41091e-07
0.0347664;6.51973e-07
0.0288879;5.70383e-07
0.023773;4.95851e-07
0.0194603;4.28254e-07
0.015904;3.66682e-07
0.0130245;3.12295e-07
0.0107488;2.65017e-07
0.00895402;2.24386e-07
0.00755053;1.89915e-07
0.00644835;1.61045e-07
0.00555393;1.36559e-07
0.00482462;1.15895e-07
0.00422566;9.85745e-08
0.0037228;8.39139e-08
0.00330206;7.18015e-08
0.00294446;6.16469e-08
0.0026396;5.31552e-08
0.00237818;4.60656e-08
0.00215079;4.01292e-08
0.00194825;3.50832e-08
0.00176727;3.07752e-08
0.00160163;2.70725e-08
0.00144975;2.38785e-08
0.00131032;2.1127e-08
0.00117983;1.87029e-08
0.00105979;1.66181e-08
0.000948544;1.47822e-08
0.000845862;1.31691e-08
0.000750793;1.17476e-08
0.000663284;1.04737e-08
0.000583722;9.3323e-09
0.000510928;8.30002e-09
0.000445436;7.38215e-09
0.000386387;6.56753e-09
0.000332515;5.82065e-09
0.000284548;5.1417e-09
0.000242074;4.52538e-09
0.000205007;3.96634e-09
0.000173136;3.46191e-09
0.000146098;3.01434e-09
0.000123052;2.61179e-09
0.000104072;2.25758e-09
8.82777e-05;1.94191e-09
7.53591e-05;1.66759e-09
6.48567e-05;1.43315e-09
5.61845e-05;1.23217e-09
4.89747e-05;1.06065e-09
4.29956e-05;9.14677e-10
3.78895e-05;7.89989e-10
3.35057e-05;6.82242e-10
2.97258e-05;5.90918e-10
2.64085e-05;5.12776e-10
2.34849e-05;4.45541e-10
2.09335e-05;3.89181e-10
1.86573e-05;3.40711e-10
1.66159e-05;2.99092e-10
1.47698e-05;2.6311e-10
1.3075e-05;2.31516e-10
1.15528e-05;2.03582e-10
1.01774e-05;1.78751e-10
8.95787e-06;1.56924e-10
7.87267e-06;1.3763e-10
6.9107e-06;1.20677e-10
6.06152e-06;1.0567e-10
5.3114e-06;9.25728e-11
4.64711e-06;8.12352e-11
4.05547e-06;7.11643e-11
3.53347e-06;6.23527e-11
3.07496e-06;5.46569e-11
2.67675e-06;4.80069e-11
2.3269e-06;4.20834e-11


==> conv_final_homog_metis_double_l2_error_oras_oo0_alpha_0.0_pi_ndom_256.csv <==
1;1
0.91335;0.752881
0.834964;0.552542
0.766092;0.445428
0.699366;0.374725
0.631826;0.323758
0.559437;0.28015
0.486617;0.240835
0.415932;0.20366
0.355709;0.172069
0.306893;0.146044
0.265942;0.123443
0.233442;0.105503
0.205618;0.090182
0.181798;0.0774551
0.161633;0.0668644
0.144231;0.0579571
0.128962;0.0508356
0.115136;0.0447944
0.102365;0.0397092
0.0901931;0.0351861
0.0789747;0.0313158
0.0682474;0.0277926
0.0581201;0.0244379
0.0487902;0.0213779
0.0405497;0.0185129
0.0332722;0.0159314
0.027167;0.0135989
0.0221474;0.0115267
0.0180381;0.00971134
0.014829;0.00818811
0.0122924;0.00689729
0.0102579;0.00579952
0.00863072;0.00485985
0.00733892;0.0040861
0.00631507;0.00343559
0.00548422;0.00290046
0.0047868;0.00245182
0.0042032;0.00208476
0.00370041;0.00178415
0.00325674;0.00153419
0.00286648;0.00132352
0.00252415;0.0011421
0.00222278;0.000988125
0.00195845;0.0008533
0.00172846;0.000738207
0.00152571;0.000640695
0.00134565;0.000557244
0.00118489;0.000485278
0.00104099;0.000421912
0.000913626;0.000367592
0.000789312;0.000321519
0.000690117;0.000280569
0.000595992;0.000244797
0.00051367;0.000213464
0.000438991;0.000186269
0.000374978;0.000162549
0.000318655;0.000141131
0.000270298;0.000122441
0.000228888;0.000105991
0.000194171;9.14332e-05
0.000165399;7.90844e-05
0.00014081;6.82754e-05
0.000120122;5.90295e-05
0.000102683;5.09664e-05
8.78501e-05;4.38953e-05
7.50733e-05;3.75245e-05
6.45332e-05;3.21953e-05
5.54508e-05;2.75801e-05
4.78254e-05;2.36374e-05
4.12519e-05;2.02434e-05
3.55581e-05;1.72271e-05
3.08007e-05;1.47133e-05
2.67228e-05;1.2547e-05
2.32612e-05;1.07352e-05
2.0287e-05;9.23829e-06


==> conv_final_homog_metis_double_l2_error_oras_oo2_alpha_0.5_pi_ndom_256.csv <==
1;1
0.906447;0.660785
0.823722;0.463393
0.756089;0.370071
0.690798;0.310893
0.622075;0.268188
0.547281;0.230408
0.47122;0.195916
0.398924;0.163873
0.337515;0.135948
0.289671;0.113925
0.251104;0.0956936
0.219859;0.0811051
0.193905;0.0689765
0.17187;0.0591012
0.153478;0.0512868
0.137328;0.0446417
0.123025;0.0393887
0.109745;0.0349155
0.0970267;0.0310384
0.0844888;0.0275386
0.0723957;0.024319
0.0609145;0.021331
0.0501422;0.0185169
0.0402777;0.0158894
0.0318326;0.0134567
0.024585;0.0111991
0.018937;0.00924167
0.0146051;0.00756195
0.0113771;0.00617579
0.00896164;0.00498793
0.00717;0.00404182
0.00582471;0.0032892
0.0047943;0.00266304
0.00401243;0.00215289
0.00341658;0.00175916
0.00295229;0.00144992
0.00257529;0.00120044
0.00226831;0.0010049
0.0020121;0.000845098
0.00178994;0.000716057
0.00159666;0.000608873
0.00142599;0.000520965
0.00127479;0.000448101
0.00113633;0.000385181
0.00101306;0.000334216
0.000896147;0.000289763
0.000789259;0.000253197
0.000687699;0.000221784
0.000592969;0.00019399
0.00050554;0.000169187
0.000427199;0.00014708
0.000362014;0.000127684
0.000296689;0.000110022
0.000240471;9.39143e-05
0.000192232;7.96822e-05
0.000153903;6.72036e-05
0.000123079;5.61878e-05
9.91612e-05;4.67977e-05
8.09171e-05;3.90837e-05
6.64177e-05;3.26351e-05
5.50667e-05;2.7195e-05
4.58966e-05;2.26608e-05
3.8455e-05;1.88594e-05
3.23011e-05;1.56287e-05
2.7423e-05;1.29491e-05
2.33659e-05;1.07685e-05
1.99867e-05;8.95915e-06


==> multirhs_post_batch_4096_out_ORAS.csv <==
batch,total,tgmres,tmvp,tmatmatsolve,itcount_avg,tgmres_it,tmvp_it,tmatsolve_it
2,668.226,1.3850e+02,1.8144e+02,5.8141e+02,153,0.902,1.181,3.785
4,423.359,9.1980e+01,1.1402e+02,3.3541e+02,162,0.567,0.703,2.067
8,327.79,8.2542e+01,9.7978e+01,2.2572e+02,175,0.471,0.559,1.289
16,275.742,7.1067e+01,8.1293e+01,1.7311e+02,177,0.401,0.459,0.977
32,256.171,7.0954e+01,7.4628e+01,1.5088e+02,182,0.389,0.409,0.827


==> multirhs_post_batch_4096_out_OSM.csv <==
batch,total,tgmres,tmvp,tmatmatsolve,itcount_avg,tgmres_it,tmvp_it,tmatsolve_it
2,374.498,9.3290e+00,1.5484e+01,3.4447e+02,192,0.048,0.080,1.787
4,236.107,1.1586e+01,1.0719e+01,2.0513e+02,206,0.056,0.052,0.993
8,180.955,1.3482e+01,1.0556e+01,1.4729e+02,227,0.059,0.046,0.647
16,154.907,1.4451e+01,1.0151e+01,1.1797e+02,238,0.061,0.043,0.495
32,143.912,1.5030e+01,1.0311e+01,1.0561e+02,244,0.062,0.042,0.433
64,143.334,1.4747e+01,1.0770e+01,1.0565e+02,245,0.060,0.044,0.431

